Protoclusters as Drivers of Stellar Mass Growth in the Early Universe, a Case Study: Taralay -- a Massive Protocluster at z ~ 4.57

Simulations predict that the galaxy populations inhabiting protoclusters may contribute considerably to the total amount of stellar mass growth of galaxies in the early universe. In this study, we test these predictions observationally, focusing on the Taralay protocluster (formerly PCl J1001+0220) at $z \sim 4.57$ in the COSMOS field. Leveraging data from the Charting Cluster Construction with VUDS and ORELSE (C3VO) survey, we spectroscopically confirmed 44 galaxies within the adopted redshift range of the protocluster ($4.48 < z < 4.64$) and incorporate an additional 18 such galaxies from ancillary spectroscopic surveys. Using a density mapping technique, we estimate the total mass of Taralay to be $\sim 1.7 \times 10^{15}$ M$_\odot$, sufficient to form a massive cluster by the present day. By comparing the star formation rate density (SFRD) within the protocluster (SFRD$_\text{pc}$) to that of the coeval field (SFRD$_\text{field}$), we find that SFRD$_\text{pc}$ surpasses the SFRD$_\text{field}$ by $\Delta$log(SFRD/$M_\odot$ yr$^{-1}$ Mpc$^{-3}$) = $1.08 \pm 0.32$ (or $\sim$ 12$\times$). The observed contribution fraction of protoclusters to the cosmic SFRD adopting Taralay as a proxy for typical protoclusters is $33.5\%^{+8.0\%}_{-4.3\%}$, a value $\sim$2$\sigma$ in excess of the predictions from simulations. Taralay contains three peaks that are $5\sigma$ above the average density at these redshifts. Their SFRD is $\sim$0.5 dex higher than the value derived for the overall protocluster. We show that 68% of all star formation in the protocluster takes place within these peaks, and that the innermost regions of the peaks encase $\sim 50\%$ of the total star formation in the protocluster. This study strongly suggests that protoclusters drive stellar mass growth in the early universe and that this growth may proceed in an inside-out manner.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.
